On smooth Calabi-Yau threefolds of Picard number two

We classify all smooth Calabi-Yau threefolds of Picard number two that have a general hypersurface Cox ring.

==> CY-verification_binomials.csv <==
no;var1;var2;var3;var4;var5;var6
1;- T_{2}^{3} T_{5} T_{6}^{2} + T_{3}^{3} T_{4}^{3} ;- T_{1}^{3} T_{5} T_{6}^{2} + T_{3}^{3} T_{4}^{3} ;T_{1}^{3} T_{4}^{3} - T_{2}^{3} T_{5} T_{6}^{2} ;T_{1}^{3} T_{5}^{3} - T_{2} T_{3}^{2} T_{6}^{3} ;T_{1}^{3} T_{4}^{3} - T_{2} T_{3}^{2} T_{6}^{3} ;T_{1}^{3} T_{5}^{3} - T_{2} T_{3}^{2} T_{4}^{3} 
2;\text{---} ;\text{---} ;\text{---} ;\text{---} ;\text{---} ;\text{---}
3;- T_{2}^{3} T_{4} T_{5}^{3} + T_{3}^{4} ;- T_{1}^{3} T_{4} T_{5}^{3} + T_{3}^{4} ;T_{1}^{3} T_{2} T_{5}^{2} T_{6}^{2} - T_{4}^{4} ;T_{1}^{3} T_{2} T_{5}^{2} T_{6}^{2} - T_{3}^{4} ;- T_{1}^{3} T_{2} T_{6}^{4} + T_{3}^{4} ;- T_{1}^{3} T_{2} T_{5}^{4} + T_{3}^{4} 
4;- T_{2}^{6} T_{5}^{5} T_{6} + T_{4}^{2} ;- T_{1}^{6} T_{5}^{5} T_{6} + T_{4}^{2} ;- T_{1}^{3} T_{2}^{3} T_{5}^{6} + T_{4}^{2} ;T_{1} T_{2}^{5} T_{5}^{5} T_{6} - T_{3}^{6} ;- T_{2}^{6} T_{6}^{6} + T_{3}^{3} T_{4} ;- T_{2}^{6} T_{5}^{6} + T_{3}^{3} T_{4} 
5;- T_{2}^{2} T_{5}^{3} + T_{3}^{5} T_{6}^{3} ;- T_{1}^{2} T_{5}^{3} + T_{3}^{5} T_{6}^{3} ;T_{1}^{5} T_{6}^{3} - T_{2}^{2} T_{5}^{3} ;- T_{1}^{5} T_{6}^{3} + T_{2}^{2} T_{5}^{3} ;- T_{1}^{5} T_{6}^{3} + T_{2}^{2} T_{4}^{3} ;T_{2}^{2} T_{5}^{3} - T_{3}^{2} T_{4}^{3} 
6;- T_{2}^{5} T_{5} T_{6}^{2} + T_{3} T_{4}^{3} ;- T_{1}^{5} T_{5} T_{6}^{2} + T_{3} T_{4}^{3} ;T_{1} T_{4}^{3} - T_{2}^{5} T_{5} T_{6}^{2} ;- T_{1}^{4} T_{3}^{3} T_{6}^{3} + T_{2} T_{5}^{3} ;- T_{1}^{4} T_{3}^{3} T_{6}^{3} + T_{2} T_{4}^{3} ;T_{2} T_{5}^{3} - T_{3} T_{4}^{3} 
7;- T_{2}^{4} T_{3}^{2} T_{4} T_{6}^{2} + T_{5}^{3};- T_{1}^{2} T_{3}^{4} T_{4} T_{6}^{2} + T_{5}^{3};- T_{1}^{4} T_{2}^{2} T_{4} T_{6}^{2} + T_{5}^{3} ;T_{1}^{2} T_{2}^{5} T_{3}^{2} T_{6}^{3} - T_{5}^{3} ;T_{1}^{2} T_{2}^{5} T_{3}^{2} T_{6}^{3} - T_{4}^{3} ;\text{---}
8;- T_{2}^{11} T_{3}^{7} T_{6}^{6} + T_{5}^{2} ;- T_{1}^{11} T_{3}^{7} T_{6}^{6} + T_{5}^{2} ;- T_{1}^{7} T_{2}^{11} T_{6}^{6} + T_{5}^{2} ;- T_{1}^{15} T_{2}^{2} T_{3} T_{6}^{6} + T_{5}^{2}; T_1^2 T_2 T_3^{15} T_6^6 - T_4^3 ;T_{4}^{3} - T_{5}^{2} 
9;- T_{2} T_{3}^{3} + T_{4}^{4} ;T_{1}^{3} T_{3} T_{5}^{5} T_{6} - T_{4}^{4} ;T_{1}^{3} T_{2} T_{5}^{5} T_{6} - T_{4}^{4} ;T_{1}^{3} T_{3} T_{5}^{5} T_{6} - T_{2}^{4} ;- T_{1}^{2} T_{3}^{2} T_{6}^{4} + T_{2}^{3} T_{4} ;- T_{1}^{2} T_{3}^{2} T_{5}^{4} + T_{2}^{3} T_{4} 
10;T_{2}^{5} T_{3} - T_{4}^{2} ;- T_{1}^{5} T_{3} T_{5}^{5} T_{6}^{5} + T_{4}^{2} ;- T_{1}^{5} T_{2} T_{5}^{5} T_{6}^{5} + T_{4}^{2} ;T_{1}^{6} T_{5}^{11} T_{6} - T_{2}^{2} T_{3}^{4} ;T_{2}^{5} T_{3} - T_{4}^{2} ;T_{2}^{5} T_{3} - T_{4}^{2} 
11;- T_{2}^{4} T_{5}^{3} + T_{3}^{3} T_{4} T_{6}^{2} ;- T_{1}^{4} T_{5}^{3} + T_{3}^{3} T_{4} T_{6}^{2} ;T_{1}^{3} T_{4} T_{6}^{2} - T_{2}^{4} T_{5}^{3} ;T_{1}^{4} T_{5}^{3} - T_{2}^{2} T_{3}^{2} T_{6}^{3} ;T_{1}^{2} T_{2}^{2} T_{6}^{3} - T_{3} T_{4}^{3} ;T_{1}^{2} T_{2}^{2} T_{5}^{3} - T_{3} T_{4}^{3} 
12;- T_{2}^{4} T_{5}^{3} + T_{3}^{3} T_{4} T_{6}^{2} ;- T_{1}^{4} T_{5}^{3} + T_{3}^{3} T_{4} T_{6}^{2} ;T_{1}^{3} T_{4} T_{6}^{2} - T_{2}^{4} T_{5}^{3} ;T_{1}^{4} T_{5}^{3} - T_{2}^{2} T_{3}^{2} T_{6}^{3} ;T_{1}^{2} T_{2}^{2} T_{6}^{3} - T_{3} T_{4}^{3} ;T_{1}^{2} T_{2}^{2} T_{5}^{3} - T_{3} T_{4}^{3} 
13;- T_{2} T_{3}^{5} T_{5}^{4} + T_{4}^{2} ;- T_{1} T_{3}^{5} T_{5}^{4} + T_{4}^{2} ;- T_{1}^{5} T_{2} T_{5}^{4} + T_{4}^{2} ;T_{1}^{5} T_{2} T_{5}^{4} - T_{3}^{6} T_{6}^{4} ;- T_{1} T_{2}^{2} T_{3}^{3} T_{6}^{4} + T_{4}^{2} ;- T_{1} T_{2}^{2} T_{3}^{3} T_{5}^{4} + T_{4}^{2} 
14;T_{2}^{3} T_{3}^{3} T_{5} T_{6} - T_{4}^{2} ;- T_{1}^{4} T_{3}^{2} T_{5} T_{6}^{5} + T_{4}^{2} ;- T_{1}^{4} T_{2}^{2} T_{5} T_{6}^{5} + T_{4}^{2} ;T_{1}^{5} T_{3} T_{5}^{7} - T_{2}^{6} T_{6}^{2} ;- T_{1}^{3} T_{3}^{3} T_{6}^{5} + T_{4}^{2} ;- T_{1}^{3} T_{3}^{3} T_{5}^{5} + T_{4}^{2} 
15;- T_{2}^{3} T_{4} T_{6} + T_{3}^{4} T_{5}^{2} ;T_{1} T_{4}^{3} - T_{3}^{4} T_{6}^{2} ;T_{1} T_{4}^{3} - T_{2}^{4} T_{6}^{2} ;- T_{1}^{4} T_{5}^{6} + T_{2} T_{3}^{3} T_{6}^{2} ;T_{1}^{4} T_{6}^{6} - T_{2} T_{3} T_{4}^{2} ;T_{1}^{4} T_{5}^{6} - T_{2} T_{3} T_{4}^{2} 
16;- T_{2}^{3} T_{4} T_{6} + T_{3}^{4} T_{5}^{2} ;T_{1} T_{4}^{3} - T_{3}^{4} T_{6}^{2} ;T_{1} T_{4}^{3} - T_{2}^{4} T_{6}^{2} ;- T_{1}^{4} T_{5}^{6} + T_{2} T_{3}^{3} T_{6}^{2} ;T_{1}^{4} T_{6}^{6} - T_{2} T_{3} T_{4}^{2} ;T_{1}^{4} T_{5}^{6} - T_{2} T_{3} T_{4}^{2} 
17;T_{2}^{4} T_{5} - T_{3}^{3} T_{4} ;- T_{1}^{2} T_{4}^{2} T_{5}^{3} + T_{3}^{4} T_{6} ;- T_{1}^{2} T_{4}^{2} T_{5}^{3} + T_{2}^{4} T_{6} ;- T_{1}^{4} T_{6}^{9} + T_{3}^{4} T_{5} ;- T_{1}^{4} T_{6}^{9} + T_{3}^{3} T_{4} ;- T_{1}^{4} T_{5}^{9} + T_{3}^{3} T_{4} 
18;T_{2}^{4} T_{5} - T_{3}^{3} T_{4} ;- T_{1}^{2} T_{4}^{2} T_{5}^{3} + T_{3}^{4} T_{6} ;- T_{1}^{2} T_{4}^{2} T_{5}^{3} + T_{2}^{4} T_{6} ;- T_{1}^{4} T_{6}^{9} + T_{3}^{4} T_{5} ;- T_{1}^{4} T_{6}^{9} + T_{3}^{3} T_{4} ;- T_{1}^{4} T_{5}^{9} + T_{3}^{3} T_{4} 
19;- T_{3}^{4} T_{5}^{2} T_{6} + T_{4}^{3} ;- T_{3}^{4} T_{5}^{2} T_{6} + T_{4}^{3} ;- T_{1}^{4} T_{5}^{2} T_{6} + T_{4}^{3} ;T_{1}^{4} T_{3}^{2} T_{6}^{3} - T_{2}^{3} T_{5}^{3} ;- T_{2}^{2} T_{3}^{4} T_{6}^{3} + T_{4}^{3} ;- T_{2} T_{3}^{2} T_{5}^{3} + T_{4}^{3} 
20;- T_{2}^{4} T_{3} T_{5}^{3} T_{6} + T_{4}^{2} ;- T_{1}^{4} T_{3} T_{5}^{3} T_{6} + T_{4}^{2} ;- T_{1} T_{2}^{4} T_{5}^{3} T_{6} + T_{4}^{2} ;T_{1}^{8} T_{6}^{4} - T_{2}^{3} T_{3} T_{5}^{4} ;T_{2}^{3} T_{3}^{5} T_{6}^{4} - T_{4}^{2} ;T_{2}^{3} T_{3} T_{5}^{4} - T_{4}^{2} 
21;T_{2}^{7} T_{3}^{3} T_{6}^{4} - T_{4}^{2} ;T_{1}^{7} T_{3}^{3} T_{6}^{4} - T_{4}^{2} ;T_{1}^{3} T_{2}^{7} T_{6}^{4} - T_{4}^{2} ;- T_{1} T_{2}^{9} T_{6}^{4} + T_{3}^{2} T_{5}^{4} ;T_{1}^{4} T_{2} T_{3}^{5} T_{6}^{4} - T_{4}^{2} ;- T_{1} T_{2} T_{5}^{4} + T_{4}^{2} 
22;T_{2}^{5} T_{3}^{2} T_{5} T_{6}^{3} - T_{4}^{2} ;T_{1}^{5} T_{3}^{2} T_{5} T_{6}^{3} - T_{4}^{2} ;T_{1}^{3} T_{4} T_{5}^{2} - T_{2}^{10} T_{6}^{4} ;T_{1}^{6} T_{5}^{4} - T_{2}^{4} T_{3}^{3} T_{6}^{4} ;- T_{1}^{3} T_{2}^{5} T_{3} T_{6}^{4} + T_{4}^{2} ;- T_{1}^{3} T_{2}^{3} T_{5}^{4} + T_{4}^{2} 
23;T_{2} T_{3}^{2} T_{5}^{3} T_{6} - T_{4}^{2} ;T_{1} T_{3}^{2} T_{5}^{3} T_{6} - T_{4}^{2} ;- T_{1}^{3} T_{2}^{5} T_{5}^{2} T_{6}^{2} + T_{4}^{2} ;- T_{1}^{10} T_{2}^{4} T_{6}^{4} + T_{3} T_{5}^{4} ;- T_{1}^{9} T_{2}^{5} T_{6}^{4} + T_{4}^{2} ;- T_{3} T_{5}^{4} + T_{4}^{2} 
24;- T_{2}^{6} + T_{3}^{4} T_{4} ;- T_{1}^{3} T_{4} T_{5} T_{6}^{5} + T_{3}^{6} ;- T_{1}^{3} T_{4} T_{5} T_{6}^{5} + T_{2}^{6} ;- T_{1}^{2} T_{5}^{4} + T_{2}^{5} T_{3} ;- T_{1}^{4} T_{4} T_{6}^{8} + T_{3}^{6} ;- T_{1} T_{3}^{3} T_{5}^{2} + T_{4}^{3} 
25;- T_{2}^{4} T_{3}^{3} + T_{4}^{7} ;- T_{1}^{7} T_{6}^{14} + T_{3}^{5} T_{4}^{2} ;- T_{1}^{7} T_{6}^{14} + T_{2}^{5} T_{4}^{2} ;- T_{1}^{7} T_{6}^{14} + T_{2}^{2} T_{3}^{5} ;- T_{1}^{2} T_{4}^{5} T_{6}^{4} + T_{3}^{7} ;T_{1} T_{5}^{2} - T_{2} T_{3}^{4} T_{4}^{2} 
26;- T_{2}^{7} T_{3} + T_{4}^{8} ;- T_{1} T_{3}^{6} T_{6}^{2} + T_{4}^{8} ;- T_{1} T_{2}^{6} T_{6}^{2} + T_{4}^{8} ;- T_{1} T_{3}^{6} T_{6}^{2} + T_{2}^{8} ;- T_{1}^{4} T_{6}^{8} + T_{2} T_{3} T_{4}^{6} ;- T_{1} T_{5}^{2} + T_{2}^{6} T_{3}^{2} 
27;- T_{2}^{3} T_{3}^{3} T_{5} T_{6}^{2} + T_{4}^{2} ;- T_{1}^{3} T_{3}^{3} T_{5} T_{6}^{2} + T_{4}^{2} ;T_{1}^{7} T_{5}^{3} T_{6}^{3} - T_{4}^{2} ;- T_{1}^{2} T_{2}^{2} T_{5}^{6} + T_{3}^{5} T_{6} ;- T_{1}^{5} T_{2}^{3} T_{3} T_{6}^{5} + T_{4}^{2} ;- T_{1} T_{2} T_{3}^{2} T_{5}^{4} + T_{4}^{2} 
28;- T_{2}^{3} T_{3}^{3} T_{5} T_{6}^{2} + T_{4}^{2} ;- T_{1}^{3} T_{3}^{3} T_{5} T_{6}^{2} + T_{4}^{2} ;T_{1}^{7} T_{5}^{3} T_{6}^{3} - T_{4}^{2} ;- T_{1}^{2} T_{2}^{2} T_{5}^{6} + T_{3}^{5} T_{6} ;- T_{1}^{5} T_{2}^{3} T_{3} T_{6}^{5} + T_{4}^{2} ;- T_{1} T_{2} T_{3}^{2} T_{5}^{4} + T_{4}^{2} 
29;- T_{3}^{7} T_{5} T_{6} + T_{4}^{2} ;- T_{3}^{7} T_{5} T_{6} + T_{4}^{2} ;- T_{2}^{7} T_{5} T_{6} + T_{4}^{2} ;T_{1} T_{3}^{7} T_{6}^{3} - T_{2}^{6} T_{5}^{2} ;- T_{1} T_{2}^{6} T_{3} T_{6}^{3} + T_{4}^{2} ;- T_{1}^{3} T_{5}^{5} + T_{4}^{2} 
30;T_{2}^{2} T_{5}^{2} - T_{3}^{5} T_{4} ;- T_{1} T_{4}^{4} T_{5} + T_{3}^{6} ;- T_{1}^{3} T_{5}^{3} + T_{2}^{2} T_{4}^{2} T_{6}^{2} ;- T_{1}^{3} T_{5}^{3} + T_{2}^{2} T_{3}^{2} T_{6}^{2} ;- T_{1}^{2} T_{2}^{2} T_{6}^{4} + T_{3}^{3} T_{4}^{3} ;- T_{2}^{2} T_{5}^{2} + T_{3} T_{4}^{5} 

